Optical and Electrical Properties of Diamond-like-Carbon Coatings Prepared by Electron Cyclotron Resonance Ion Beam Deposition Process

Diamond-like carbon thin films have emerged as durable, chemically stable optical coatings for many optical and optoelectronics applications due to their hardness, chemical inertness, and optical transparency. This paper presents a novel high-energy electron cyclotron resonance ion beam sputter deposition technique to fabricate pure diamond-like carbon coatings at room temperature. The chemical composition of the deposited coatings including ratios of sp2/sp3 bonding in the thin films were determined by X-ray photoelectron spectroscopy. Results indicate that the sp3 percentage ranges from 45% - 85%. The transmission and reflectance spectra of the coatings were measured from UV to IR ({\lambda}= 185 to 2500 nm) by utilizing a spectrophotometer. The measured spectra were analysed by the Tauc method to determine the optical band gap and Urbach energy and an optical fitting software, which utilizes the model modified by OJL, to extract the refractive index and extinction coefficient. By varying the ion energy, the optical properties were found to be n = 2.30 - 2.51, band gap energy = 0.4 - 0.68 eV, and the Urbach energy = 0.33 - 0.49 eV. This study provides a flexible method for tuning the structural, optical, and electronic properties of diamond-like carbon coatings by controlling the ion energy during deposition.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

